Wireless Content Caching for Small Cell and D2D Networks

The fifth generation wireless networks must provide fast and reliable connectivity while coping with the ongoing traffic growth. It is of paramount importance that the required resources, such as energy and bandwidth, do not scale with traffic. While the aggregate network traffic is growing at an unprecedented rate, users tend to request the same popular contents at different time instants. Therefore, caching the most popular contents at the network edge is a promising solution to reduce the traffic and the energy consumption over the backhaul links. In this paper, two scenarios are considered, where caching is performed either at a small base station, or directly at the user terminals, which communicate using \ac{D2D} communications. In both scenarios, joint design of the transmission and caching policies is studied when the user demands are known in advance. This joint design offers two different caching gains, namely, the \textit{pre-downloading} and \textit{local caching gains}. It is shown that the finite cache capacity limits the attainable gains, and creates an inherent tradeoff between the two types of gains. In this context, a continuous time optimization problem is formulated to determine the optimal transmission and caching policies that minimize a generic cost function, such as energy, bandwidth, or throughput. The jointly optimal solution is obtained by demonstrating that caching files at a constant rate is optimal, which allows to reformulate the problem as a finite-dimensional convex program. The numerical results show that the proposed joint transmission and caching policy dramatically reduces the total cost, which is particularised to the total energy consumption at the \ac{MBS}, as well as to the total economical cost for the service provider, when users demand economical incentives for delivering content to other users over the D2D links.

==> EconomicalCost.dat <==
    XiUser  TotalCost    CostMBS   CostUSer
     0.000   1583.921   1583.921      0.000  
     0.208   1623.290   1588.066     35.224  
     0.417   1653.728   1602.134     51.593  
     0.625   1675.795   1620.032     55.763  
     0.833   1691.768   1636.682     55.086  
     1.250   1712.532   1667.635     44.897  
     1.667   1723.354   1693.504     29.850  
     2.083   1728.548   1711.560     16.988  
     2.500   1730.861   1722.015      8.846  
     2.917   1731.837   1727.739      4.098  
     3.333   1732.200   1730.732      1.468  
     3.750   1732.319   1731.580      0.739  
     4.167   1732.375   1732.084      0.290  


==> file1.dat <==
         C    noCache        LFU         LC         PD    Optimal
     0.100   2268.766   2267.863   2254.212   2254.708   2248.751 
     2.500   2268.766   2247.314   1966.675   2011.455   1864.285 
     5.000   2268.766   2223.610   1764.891   1886.315   1605.211 
     7.500   2268.766   2199.460   1631.215   1826.967   1435.545 
    10.000   2268.766   2171.311   1543.534   1798.433   1322.813 
    15.000   2268.766   2109.514   1439.736   1775.609   1185.521 
    20.000   2268.766   2046.185   1385.074   1769.540   1104.824 
    25.000   2268.766   1981.752   1356.886   1768.325   1052.949 


==> file2.dat <==
         C    noCache        LFU         LC         PD    Optimal
     0.100   3780.045   3778.706   3759.692   3747.454   3738.380 
     2.500   3780.045   3751.370   3410.163   3125.591   2983.153 
     5.000   3780.045   3729.167   3209.600   2719.799   2507.163 
     7.500   3780.045   3711.228   3085.434   2468.781   2199.302 
    10.000   3780.045   3696.415   3002.337   2312.197   1987.513 
    15.000   3780.045   3671.606   2902.049   2146.910   1718.290 
    20.000   3780.045   3648.839   2847.897   2070.856   1553.559 
    25.000   3780.045   3627.066   2816.564   2033.089   1444.859 


==> file3.dat <==
         C    noCache        LFU         LC         PD    Optimal
     0.000   2346.107   2343.521   2295.660   1877.037   1848.104 
     0.500   2299.742   2296.397   2172.987   1856.068   1783.853 
     1.000   2235.003   2149.162   1542.896   1807.851   1330.064 
     1.500   1789.907   1435.071    694.070   1428.130    626.335 
     2.000   1006.543    647.209    279.271    788.477    251.717 
     2.500    671.183    327.373    139.158    552.685    128.555 


==> file4.dat <==
         C    noCache        LFU         LC         PD    Optimal
     0.000   3786.342   3784.522   3743.863   2363.343   2351.357 
     0.500   3774.324   3771.651   3683.286   2346.303   2325.340 
     1.000   3732.920   3648.741   2987.642   2337.693   2008.276 
     1.500   3388.750   2922.459   1673.775   2097.729   1153.244 
     2.000   2305.206   1778.365    857.874   1373.408    548.889 
     2.500   1894.971   1188.043    514.980   1261.617    339.804 

